The ultraviolet habitable zone of exoplanets

The dozens of rocky exoplanets discovered in the Circumstellar Habitable Zone (CHZ) currently represent the most suitable places to host life as we know it outside the Solar System. However, the presumed presence of liquid water on the CHZ planets does not guarantee suitable environments for the emergence of life. According to experimental studies, the building blocks of life are most likely produced photochemically in presence of a minimum ultraviolet (UV) flux. On the other hand, high UV flux can be life-threatening, leading to atmospheric erosion and damaging biomolecules essential to life. These arguments raise questions about the actual habitability of CHZ planets around stars other than Solar-type ones, with different UV to bolometric luminosity ratios. By combining the "principle of mediocricy" and recent experimental studies, we define UV boundary conditions (UV-habitable Zone, UHZ) within which life can possibly emerge and evolve. We investigate whether exoplanets discovered in CHZs do indeed experience such conditions. By analysing Swift-UV/Optical Telescope data, we measure the near ultraviolet (NUV) luminosities of 17 stars harbouring 23 planets in their CHZ. We derive an empirical relation between NUV luminosity and stellar effective temperature. We find that eighteen of the CHZ exoplanets actually orbit outside the UHZ, i.e., the NUV luminosity of their M-dwarf hosts is decisively too low to trigger abiogenesis - through cyanosulfidic chemistry - on them. Only stars with effective temperature >3900 K illuminate their CHZ planets with enough NUV radiation to trigger abiogenesis. Alternatively, colder stars would require a high-energy flaring activity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
